TaxoKnow: Taxonomy as Prior Knowledge in the Loss Function of Multi-class Classification

In this paper, we investigate the effectiveness of integrating a hierarchical taxonomy of labels as prior knowledge into the learning algorithm of a flat classifier. We introduce two methods to integrate the hierarchical taxonomy as an explicit regularizer into the loss function of learning algorithms. By reasoning on a hierarchical taxonomy, a neural network alleviates its output distributions over the classes, allowing conditioning on upper concepts for a minority class. We limit ourselves to the flat classification task and provide our experimental results on two industrial in-house datasets and two public benchmarks, RCV1 and Amazon product reviews. Our obtained results show the significant effect of a taxonomy in increasing the performance of a learner in semisupervised multi-class classification and the considerable results obtained in a fully supervised fashion.

==> acc.dat <==
x	y
0	0.0
1	0.0
2	0.0
3	0.03125
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.03125
22	0.03125
23	0.03125
24	0.0
25	0.03125
26	0.0
27	0.0
28	0.03125
29	0.03125
30	0.0
31	0.03125
32	0.0
33	0.03125
34	0.0
35	0.0
36	0.0
37	0.03125
38	0.0
39	0.0
40	0.0
41	0.03125
42	0.0
43	0.0
44	0.0
45	0.0
46	0.03125
47	0.0
48	0.0625
49	0.0
50	0.03125
51	0.03125
52	0.03125
53	0.0
54	0.0
55	0.0
56	0.0
57	0.1875
58	0.1875
59	0.15625
60	0.28125
61	0.25
62	0.1875
63	0.28125
64	0.28125
65	0.21875
66	0.1875
67	0.34375
68	0.25
69	0.21875
70	0.21875
71	0.21875
72	0.1875
73	0.1875
74	0.25
75	0.1875
76	0.28125
77	0.21875
78	0.3125
79	0.21875
80	0.21875
81	0.3125
82	0.21875
83	0.375
84	0.3125
85	0.1875
86	0.21875
87	0.21875
88	0.34375
89	0.21875
90	0.1875
91	0.21875
92	0.28125
93	0.21875
94	0.28125
95	0.28125
96	0.28125
97	0.1875
98	0.28125
99	0.25
100	0.3125
101	0.3125
102	0.28125
103	0.3125
104	0.1875
105	0.375
106	0.1875
107	0.25
108	0.28125
109	0.1875
110	0.3125
111	0.375
112	0.34375
113	0.375
114	0.40625
115	0.25
116	0.1875
117	0.40625
118	0.21875
119	0.1875
120	0.28125
121	0.3125
122	0.1875
123	0.3125
124	0.15625
125	0.3125
126	0.28125
127	0.28125
128	0.40625
129	0.40625
130	0.1875
131	0.28125
132	0.34375
133	0.28125
134	0.21875
135	0.28125
136	0.28125
137	0.1875
138	0.3125
139	0.28125
140	0.28125
141	0.28125
142	0.21875
143	0.1875
144	0.09375
145	0.1875
146	0.28125
147	0.34375
148	0.21875
149	0.375
150	0.25
151	0.46875
152	0.5625
153	0.40625
154	0.3125
155	0.5
156	0.5
157	0.375
158	0.4375
159	0.46875
160	0.28125
161	0.40625
162	0.5
163	0.5
164	0.5625
165	0.40625
166	0.59375
167	0.46875
168	0.46875
169	0.40625
170	0.46875
171	0.5625
172	0.5625
173	0.40625
174	0.375
175	0.4375
176	0.53125
177	0.46875
178	0.40625
179	0.40625
180	0.625
181	0.5
182	0.4375
183	0.53125
184	0.6875
185	0.40625
186	0.46875
187	0.53125
188	0.5625
189	0.21875
190	0.40625
191	0.46875
192	0.59375
193	0.5625
194	0.59375
195	0.625
196	0.75
197	0.6875
198	0.46875
199	0.71875
200	0.5625
201	0.5625
202	0.84375
203	0.625
204	0.71875
205	0.75
206	0.53125
207	0.65625
208	0.59375
209	0.65625
210	0.75
211	0.75
212	0.59375
213	0.53125
214	0.625
215	0.6875
216	0.6875
217	0.65625
218	0.65625
219	0.71875
220	0.6875
221	0.75
222	0.71875
223	0.6875
224	0.71875
225	0.625
226	0.75
227	0.71875
228	0.78125
229	0.75
230	0.84375
231	0.625
232	0.6875
233	0.71875
234	0.78125
235	0.875
236	0.875
237	0.9375
238	0.78125
239	0.875
240	0.8125
241	0.84375
242	0.6875
243	0.78125
244	0.875
245	0.8125
246	0.78125
247	0.6875
248	0.84375
249	0.78125
250	0.75
251	0.84375
252	0.875
253	0.875
254	0.8125
255	0.78125
256	0.78125
257	0.8125
258	0.875
259	0.6875
260	0.84375
261	0.84375
262	0.9375
263	0.84375
264	0.84375
265	0.8125
266	0.84375
267	0.8125
268	0.875
269	0.8125
270	0.84375
271	0.90625
272	0.75
273	0.875
274	0.71875
275	0.875
276	0.84375
277	0.75
278	0.8125
279	0.90625
280	0.8125
281	0.9375
282	0.75
283	0.875
284	0.8125
285	0.78125
286	1.0
287	0.8125
288	0.875
289	0.84375
290	0.8125
291	0.9375
292	0.90625
293	0.84375
294	0.9375
295	0.9375
296	0.84375
297	0.9375
298	0.90625
299	0.9375
300	0.875
301	0.71875
302	0.84375
303	0.90625
304	0.84375
305	0.875
306	0.96875
307	0.84375
308	0.90625
309	1.0
310	0.9375
311	0.96875
312	0.9375
313	1.0
314	0.90625
315	0.875
316	0.84375
317	0.90625
318	0.875
319	0.84375
320	0.9375
321	0.90625
322	0.875
323	0.78125
324	0.90625
325	0.90625
326	0.78125
327	0.9375
328	0.875
329	0.9375
330	0.84375
331	0.90625
332	0.875
333	0.96875
334	0.96875
335	0.9375
336	0.90625
337	0.9375
338	0.9375
339	1.0
340	0.84375
341	0.84375
342	0.84375
343	0.84375
344	0.875
345	0.875
346	0.9375
347	0.90625
348	0.84375
349	0.96875
350	0.90625
351	0.875
352	0.875
353	0.90625
354	0.90625
355	0.90625
356	0.875
357	0.9375
358	0.90625
359	0.9375
360	0.9375
361	0.90625
362	0.9375
363	0.875
364	0.9375
365	0.96875
366	0.875
367	0.84375
368	0.84375
369	0.9375
370	0.96875
371	0.90625
372	0.875
373	0.9375
374	0.90625
375	0.84375
376	0.90625
377	0.84375
378	0.78125
379	0.8125
380	0.875
381	0.84375
382	0.84375
383	0.84375
384	0.875
385	0.84375
386	0.90625
387	0.90625
388	0.875
389	0.78125
390	0.9375
391	0.78125
392	0.78125
393	0.875
394	0.78125
395	0.8125
396	0.9375
397	0.84375
398	0.875
399	0.8125
400	0.875
401	0.875
402	0.875
403	0.84375
404	0.78125
405	0.8125
406	0.84375
407	0.8125
408	0.9375
409	0.8125
410	0.75
411	0.90625
412	0.75
413	0.84375
414	0.875
415	0.9375
416	0.71875
417	0.8125
418	0.84375
419	0.8125
420	0.875
421	0.875
422	0.9375
423	0.96875
424	0.9375
425	0.9375
426	0.875
427	0.96875
428	0.96875


==> accreg.dat <==
0	0.12670582592937019
1	0.12670582592949794
2	0.12670582593740146
3	0.12670582601965902
4	0.12670582643071282
5	0.126705827820337
6	0.12670583151362871
7	0.1267058398575837
8	0.12670585662851652
9	0.12670588749477826
10	0.12670594052941636
11	0.12670602676760834
12	0.12670616080388508
13	0.12670636142434186
14	0.12670665226921166
15	0.1267070625213517
16	0.12670762761636484
17	0.1267083899702472
18	0.12670939972061787
19	0.1267107154777506
20	0.12671240508178536
21	0.12671454636265606
22	0.12671722789942277
23	0.12672054977584843
24	0.1267246243292077
25	0.12672957688946013
26	0.12673554650606214
27	0.12674268665983146
28	0.12675116595741354
29	0.12676116880603394
30	0.12677289606634978
31	0.12678656568134336
32	0.1268024132793241
33	0.12682069274922925
34	0.12684167678653235
35	0.12686565740818614
36	0.12689294643514087
37	0.12692387594109078
38	0.12695879866621076
39	0.12699808839475177
40	0.12704214029546765
41	0.12709137122394748
42	0.12714621998602677
43	0.12720714756154675
44	0.12727463728782598
45	0.1273491950022989
46	0.1274313491438661
47	0.1275216508125873
48	0.1276206737874322
49	0.1277290145018871
50	0.127847291977294
51	0.12797614771387666
52	0.128116245539483
53	0.12826827141614616
54	0.12843293320463686
55	0.12861096038724804
56	0.12880310374911869
57	0.12901013501846828
58	0.12923284646617408
59	0.12947205046518398
60	0.1297285790103142
61	0.13000328319903806
62	0.130297032673923
63	0.13061071502742708
64	0.13094523516981305
65	0.13130151466098683
66	0.1316804910071121
67	0.1320831169228957
68	0.1325103595604804
69	0.13296319970592096
70	0.13344263094425685
71	0.13394965879423057
72	0.13448529981373525
73	0.13505058067710607
74	0.13564653722540107
75	0.1362742134908456
76	0.13693466069664018
77	0.1376289362333586
78	0.1383581026131839
79	0.1391232264032539
80	0.1399253771394058
81	0.1407656262216296
82	0.14164504579255474
83	0.14256470760031148
84	0.14352568184712072
85	0.14452903602497816
86	0.14557583373980962
87	0.14666713352548266
88	0.14780398764906766
89	0.1489874409087471
90	0.1502185294257764
91	0.15149827943190308
92	0.15282770605365234
93	0.15420781209488799
94	0.15563958681905615
95	0.15712400473251742
96	0.15866202437036925
97	0.16025458708615525
98	0.16190261584685242
99	0.16360701403451985
100	0.16536866425598337
101	0.16718842716192137
102	0.16906714027670608
103	0.17100561684034193
104	0.17300464466383014
105	0.17506498499927364
106	0.17718737142602214
107	0.17937250875413885
108	0.18162107194645527
109	0.18393370506045936
110	0.18631102021124613
111	0.18875359655673524
112	0.1912619793063423
113	0.19383667875426713
114	0.1964781693385384
115	0.19918688872692902
116	0.20196323693083654
117	0.20480757544819023
118	0.20772022643642513
119	0.21070147191653418
120	0.21375155300918064
121	0.2168706692038258
122	0.22005897766179627
123	0.223316592554186
124	0.22664358443545427
125	0.23003997965355352
126	0.23350575979738786
127	0.2370408611823645
128	0.2406451743747755
129	0.244318543755709
130	0.2480607671251519
131	0.2518715953469187
132	0.2557507320349947
133	0.25969783328185864
134	0.26371250742930186
135	0.26779431488223154
136	0.2719427679659054
137	0.2761573308270071
138	0.28043741937893785
139	0.28478240129165355
140	0.2891915960263467
141	0.2936642749152296
142	0.2981996612866299
143	0.3027969306355869
144	0.3074552108400772
145	0.31217358242297266
146	0.3169510788597901
147	0.3217866869322432
148	0.32667934712758884
149	0.3316279540836893
150	0.3366313570796947
151	0.34168836057220886
152	0.34679772477673654
153	0.35195816629420695
154	0.3571683587822926
155	0.3624269336712257
156	0.36773248092376287
157	0.3730835498389128
158	0.3784786498989924
159	0.38391625165955434
160	0.3893947876816676
161	0.39491265350601357
162	0.4004682086681962
163	0.4060597777546532
164	0.41168565149849023
165	0.41734408791454547
166	0.4230333134729155
167	0.42875152431019503
168	0.43449688747756954
169	0.44026754222493925
170	0.4460616013201447
171	0.45187715240238646
172	0.45771225936884596
173	0.4635649637935241
174	0.4694332863772247
175	0.4753152284276424
176	0.48120877336840373
177	0.4871118882759454
178	0.49302252544302416
179	0.49893862396766286
180	0.5048581113662763
181	0.5107789052096946
182	0.5166989147807893
183	0.5226160427523393
184	0.528528186883778
185	0.5344332417354339
186	0.540329100398799
187	0.5462136562414083
188	0.5520848046648196
189	0.5579404448742059
190	0.5637784816579737
191	0.569596827175945
192	0.5753934027543949
193	0.5811661406864351
194	0.5869129860360692
195	0.5926318984442883
196	0.5983208539355124
197	0.6039778467227027
198	0.6096008910094529
199	0.6151880227873147
200	0.6207373016265795
201	0.6262468124588928
202	0.6317146673497135
203	0.6371390072590742
204	0.6425180037886659
205	0.6478498609135365
206	0.6531328166965548
207	0.6583651449838183
208	0.6635451570791858
209	0.668671203396103
210	0.6737416750848318
211	0.6787550056333608
212	0.6837096724399597
213	0.6886041983557419
214	0.6934371531952174
215	0.6982071552131149
216	0.7029128725455959
217	0.7075530246139113
218	0.7121263834889323
219	0.7166317752144483
220	0.7210680810876401
221	0.7254342388948093
222	0.7297292441005571
223	0.733952150988841
224	0.7381020737538005
225	0.742178187538968
226	0.7461797294229658
227	0.7501059993499691
228	0.7539563610032719
229	0.7577302426204181
230	0.7614271377481284
231	0.7650466059354525
232	0.7685882733635904
233	0.7720518334109304
234	0.7754370471515554
235	0.7787437437860195
236	0.7819718210027272
237	0.7851212452687545
238	0.7881920520483942
239	0.7911843459485578
240	0.7940983007893859
241	0.7969341595989828
242	0.7996922345311074
243	0.8023729067048034
244	0.8049766259644283
245	0.807503910559802
246	0.809955346744658
247	0.812331588293382
248	0.8146333559342619
249	0.8168614366992483
250	0.8190166831890476
251	0.8211000127530138
252	0.8231124065832415
253	0.8250549087225348
254	0.8269286249852495
255	0.8287347217915336
256	0.8304744249136103
257	0.8321490181349628
258	0.8337598418214608
259	0.8353082914047502
260	0.836795815778039
261	0.8382239156041958
262	0.839594141536416
263	0.8409080923520303
264	0.8421674129994511
265	0.8433737925593402
266	0.8445289621198736
267	0.8456346925676211
268	0.8466927922942414
269	0.8477051048205549
270	0.8486735063382366
271	0.8495999031711033
272	0.8504862291568639
273	0.8513344429506798
274	0.8521465252526138
275	0.8529244759596747
276	0.8536703112453307
277	0.8543860605675416
278	0.8550737636078832
279	0.8557354671436098
280	0.856373221855527
281	0.8569890790732654
282	0.857585087461565
283	0.8581632896496739
284	0.8587257188069014
285	0.8592743951676521
286	0.8598113225088678
287	0.8603384845834722
288	0.8608578415135849
289	0.8613713261460912
290	0.8618808403765211
291	0.862388251443171
292	0.862895388197266
293	0.8634040373522037
294	0.8639159397184454
295	0.8644327864264124
296	0.8649562151443814
297	0.8654878062955259
298	0.8660290792795632
299	0.8665814887051436
300	0.8671464206380147
301	0.8677251888711265
302	0.8683190312229879
303	0.8689291058717213
304	0.8695564877280259
305	0.8702021648586747
306	0.8708670349637014
307	0.8715519019160279
308	0.8722574723715223
309	0.8729843524561073
310	0.8737330445387596
311	0.8745039440981867
312	0.8752973366918507
313	0.8761133950354673
314	0.8769521762027278
315	0.8778136189541709
316	0.8786975412045234
317	0.8796036376377213
318	0.8805314774810921
319	0.8814805024472815
320	0.8824500248548969
321	0.8834392259408826
322	0.8844471543706544
323	0.8854727249633282
324	0.8865147176386966
325	0.8875717766018664
326	0.8886424097747107
327	0.8897249884876072
328	0.8908177474463553
329	0.8919187849837652
330	0.893026063612744
331	0.8941374108915096
332	0.8952505206188374
333	0.8963629543695145
334	0.8974721433891016
335	0.8985753908570967
336	0.8996698745430006
337	0.900752649860571
338	0.9018206533441383
339	0.9028707065603424
340	0.9038995204719452
341	0.9049037002715107
342	0.9058797507023467
343	0.9068240818846146
344	0.907733015665421
345	0.9086027925089223
346	0.9094295789498613
347	0.9102094756244054
348	0.9109385259048889
349	0.91161272515108
350	0.9122280306033229
351	0.9127803719397246
352	0.9132656625123939
353	0.9136798112908121
354	0.9140187355325718
355	0.9142783742014938
356	0.9144547021609736
357	0.9145437451607489
358	0.9145415956443724
359	0.9144444294020598
360	0.9142485230906271
361	0.9139502726484846
362	0.9135462126293344
363	0.9130330364823106
364	0.9124076178051649
365	0.9116670325955095
366	0.9108085825277424
367	0.9098298192887381
368	0.9087285699929947
369	0.90750296370998
370	0.9061514591355074
371	0.9046728734322681
372	0.90306641227351
373	0.9013317011174916
374	0.8994688177480651
375	0.8974783261103806
376	0.8953613114747935
377	0.8931194169631947
378	0.8907548814670957
379	0.888270578997712
380	0.8856700595024943
381	0.8829575911693649
382	0.8801382042775497
383	0.8772177366111503
384	0.8742028804809291
385	0.8711012313934173
386	0.8679213384014514
387	0.8646727561704705
388	0.8613660988115083
389	0.8580130955131647
390	0.8546266480041634
391	0.8512208899117507
392	0.8478112480268504
393	0.8444145055423672
394	0.8410488672969262
395	0.8377340270640655
396	0.8344912369405432
397	0.8313433788696823
398	0.8283150383481864
399	0.8254325803632622
400	0.8227242276050714
401	0.8202201410004403
402	0.817952502618304
403	0.8159556009962255
404	0.814265918925052
405	0.8129222237644665
406	0.8119656603164952
407	0.8114398463233595
408	0.811390970632878
409	0.8118678940871217
410	0.812922253189576
411	0.8146085666046968
412	0.8169843445357895
413	0.8201102010464677
414	0.8240499693786699
415	0.8288708203243044
416	0.8346433837085027
417	0.8414418730356413
418	0.8493442133729371
419	0.8584321725041303
420	0.868791495456939
421	0.8805120424179261
422	0.8936879301261836
423	0.9084176768022229
424	0.9248043506789184
425	0.9429557221786166
426	0.9629844198373615
427	0.9850080900094366
428	1.0091495604399863


==> geodist.dat <==
c	d
0	22
1	29
2	17
3	34
4	136
5	24
6	289
7	102
8	340
9	10
10	15446
11	102
12	87
13	34
14	85
15	44
16	119
17	1258
18	21
19	17
20	55
21	17
22	68
23	17
24	17
25	17
26	17
27	85
28	119
29	111
30	34
31	22
32	173
33	102
34	51
35	119
36	119
37	32
38	17
39	17
40	255
41	100
42	18
43	17
44	18
45	26
46	34
47	867
48	11
49	97
50	196
51	315
52	493
53	293
54	100
55	42
56	442
57	119
58	17
59	35
60	153
61	6
62	187
63	31
64	45
65	408
66	250
67	142
68	102
69	170
70	17
71	34
72	49
73	374
74	4
75	153
76	595
77	170
78	81
79	37
80	306
81	70
82	17
83	260
84	1154
85	381
86	69
87	51
88	245
89	87
90	187
91	38
92	187
93	100
94	51
95	68
96	17
97	340
98	373
99	299
100	55
101	68
102	88
103	17
104	21
105	99
106	85
107	74
108	17
109	6
110	238
111	34
112	44
113	425
114	646
115	616
116	33
117	391
118	51
119	34
120	102
121	90
122	34
123	8
124	306
125	71
126	136
127	17
128	17
129	153
130	153
131	34
132	85
133	184

==> loss.dat <==
x	y
0	0.8188513333333334
1	0.8431393333333334
2	0.8893517666666666
3	0.7420421666666667
4	0.8213536
5	0.8326514500000001
6	0.8659668333333334
7	0.7899571666666666
8	0.8343202333333334
9	0.8483762666666667
10	0.855573
11	0.91362
12	0.8436101666666667
13	0.8475392666666667
14	0.8339471666666666
15	0.8455526
16	0.87597625
17	0.7558252833333333
18	0.7983633333333334
19	0.83837445
20	0.8512069333333333
21	0.78634405
22	0.8591845833333333
23	0.7804604999999999
24	0.8460780833333333
25	0.8324872666666666
26	0.8270843833333333
27	0.7774555
28	0.7931966666666667
29	0.8283023833333334
30	0.8381738333333333
31	0.7785719166666666
32	0.835786
33	0.7913136666666666
34	0.7921051166666667
35	0.8081242166666667
36	0.7940529166666667
37	0.7939062833333334
38	0.77246395
39	0.7209781
40	0.7623268333333333
41	0.7515084
42	0.7577289
43	0.791249
44	0.7538436333333333
45	0.7468613833333334
46	0.7465577166666666
47	0.7386706666666667
48	0.7074022333333333
49	0.7212328333333334
50	0.6923564333333333
51	0.7215541666666666
52	0.7352887833333334
53	0.7129886666666666
54	0.6941351666666667
55	0.6839364333333333
56	0.6747069333333333
57	0.7044824
58	0.6882603333333334
59	0.7389275999999999
60	0.6354727
61	0.62843375
62	0.6724895000000001
63	0.6469206666666667
64	0.6444122833333333
65	0.6428289
66	0.6404496000000001
67	0.58324885
68	0.6202186333333334
69	0.6189147666666667
70	0.6153341166666667
71	0.6618954333333333
72	0.6088625
73	0.57780305
74	0.5933117
75	0.6043990833333334
76	0.54969485
77	0.5424877
78	0.5894841333333333
79	0.5785419166666667
80	0.6266268333333334
81	0.5595195000000001
82	0.566443
83	0.50338085
84	0.5160707166666666
85	0.5972055
86	0.57374755
87	0.5715675333333333
88	0.5457178
89	0.5379291333333334
90	0.63054725
91	0.5852132666666666
92	0.5776198666666666
93	0.5586992166666667
94	0.54945
95	0.5167538333333334
96	0.5622306666666667
97	0.5840655
98	0.5355750666666667
99	0.5512027666666667
100	0.5323056666666667
101	0.5141316333333333
102	0.52507845
103	0.5320121
104	0.5825339166666667
105	0.538616
106	0.5736509166666667
107	0.5951636666666666
108	0.5634857333333333
109	0.5934974333333333
110	0.4784203333333333
111	0.48093291666666665
112	0.5170733166666667
113	0.5055755333333333
114	0.47011375000000005
115	0.5127220499999999
116	0.60864505
117	0.49334649999999997
118	0.5433446666666667
119	0.5658028333333334
120	0.5314901666666666
121	0.5018650333333333
122	0.5762593666666667
123	0.5255118333333334
124	0.6346866333333333
125	0.49826233333333336
126	0.48551178333333334
127	0.5244590833333334
128	0.48218758333333334
129	0.46042183333333336
130	0.5514689333333334
131	0.5107826333333333
132	0.4782047333333333
133	0.5080707833333333
134	0.5608155333333333
135	0.52966945
136	0.50766425
137	0.5685014666666667
138	0.5528371333333334
139	0.5184140166666666
140	0.5272342
141	0.5050468833333334
142	0.4966452833333333
143	0.5611316333333333
144	0.5309603666666667
145	0.5120623166666667
146	0.47106356666666666
147	0.4891360166666667
148	0.5625935333333333
149	0.4974245666666666
150	0.5716249999999999
151	0.47406555
152	0.4096630333333333
153	0.41601156666666667
154	0.5179252666666666
155	0.4221541166666667
156	0.4244611333333333
157	0.5020776166666666
158	0.49901039999999997
159	0.43026716666666665
160	0.5268431833333334
161	0.4540294
162	0.42314705
163	0.42122841666666666
164	0.3541553333333333
165	0.47792799999999996
166	0.36571173333333334
167	0.4046507666666667
168	0.35782033333333335
169	0.3914729833333333
170	0.39206254999999995
171	0.331472
172	0.37359270000000006
173	0.43247128333333335
174	0.4361498
175	0.4306312333333333
176	0.37171713333333334
177	0.3672005333333333
178	0.4313742333333333
179	0.4644038666666667
180	0.3304801
181	0.3680757666666667
182	0.38009620000000005
183	0.32154408333333334
184	0.30531501666666666
185	0.42612524999999996
186	0.31663335
187	0.36125143333333337
188	0.3786587666666667
189	0.4972760333333333
190	0.37833388333333334
191	0.3844418166666667
192	0.3334961
193	0.3362433333333333
194	0.3367813333333333
195	0.3438688833333334
196	0.23217998333333334
197	0.2772017666666667
198	0.36702166666666663
199	0.23577475
200	0.30045451666666667
201	0.3926127833333333
202	0.1729778
203	0.28696465
204	0.25728865
205	0.1884891333333333
206	0.38101125
207	0.22131048333333334
208	0.2797027166666667
209	0.2677771666666667
210	0.21485813333333334
211	0.28394990000000003
212	0.2754970666666667
213	0.3134607833333333
214	0.32377958333333334
215	0.30748301666666666
216	0.21821578333333333
217	0.26500121666666665
218	0.27178803333333335
219	0.1902239166666667
220	0.23944166666666666
221	0.23727138333333334
222	0.2822023833333333
223	0.21734465
224	0.22137078333333335
225	0.3070386666666667
226	0.22988486666666666
227	0.24365833333333334
228	0.18420098333333335
229	0.21450213333333334
230	0.1042398
231	0.31965238333333335
232	0.2694869833333333
233	0.23900783333333334
234	0.17348166666666667
235	0.18671288333333333
236	0.17756724999999998
237	0.12635285
238	0.20281566666666664
239	0.13439076666666666
240	0.16228526666666668
241	0.15858629999999999
242	0.28180641666666667
243	0.20247873333333333
244	0.16252511666666666
245	0.19276938333333335
246	0.18026275
247	0.30488163333333335
248	0.16864736666666666
249	0.20727646666666666
250	0.22273328333333334
251	0.17223636666666667
252	0.11036441666666667
253	0.13522048333333334
254	0.18786625
255	0.17456528333333332
256	0.20262121666666666
257	0.19047721666666664
258	0.130824825
259	0.23816418333333333
260	0.16459311000000001
261	0.14019453333333334
262	0.09555028333333333
263	0.14236033333333334
264	0.12796069166666665
265	0.157188495
266	0.12921592666666668
267	0.18272795
268	0.16266029
269	0.13194473333333334
270	0.10009569
271	0.069857845
272	0.2281445666666667
273	0.11008486166666666
274	0.20647415
275	0.12673456666666666
276	0.1239379
277	0.22800811666666665
278	0.12065022166666667
279	0.06406263333333333
280	0.17708261666666666
281	0.09068235000000001
282	0.19091781666666666
283	0.08926973333333334
284	0.1619311
285	0.17428928333333335
286	0.039238293333333334
287	0.18954006666666667
288	0.12610560666666668
289	0.13174636666666667
290	0.15134574
291	0.12334869999999999
292	0.11109443333333334
293	0.12840455
294	0.08654218833333333
295	0.07304404166666667
296	0.16756495000000002
297	0.09131591666666666
298	0.11858429999999999
299	0.09980495
300	0.15181625
301	0.246955
302	0.07752448833333334
303	0.11058352333333334
304	0.14408485000000001
305	0.09657713333333333
306	0.0533169
307	0.12373860666666665
308	0.1291421
309	0.034125358333333335
310	0.08039296666666666
311	0.05624406666666667
312	0.04635482
313	0.022016286666666666
314	0.07038663833333333
315	0.14007568333333334
316	0.17295826666666667
317	0.09370752166666667
318	0.13761895833333335
319	0.14868488333333332
320	0.06563000000000001
321	0.12265418333333333
322	0.116637
323	0.15438454999999998
324	0.09524156666666667
325	0.11555391666666666
326	0.16201045
327	0.06392173999999999
328	0.11688186666666667
329	0.07422318
330	0.1450849
331	0.09660833333333334
332	0.12272648333333334
333	0.03935253166666667
334	0.05007158666666667
335	0.06107701333333334
336	0.10252569166666665
337	0.06481590833333332
338	0.09314875
339	0.031352609999999996
340	0.13534105
341	0.15868079999999998
342	0.12972847666666668
343	0.12983228333333333
344	0.12196754333333333
345	0.08610544999999999
346	0.09161261666666666
347	0.06676958333333334
348	0.11886338333333334
349	0.03554719
350	0.07714581666666666
351	0.09458965000000001
352	0.117676825
353	0.09937771166666666
354	0.06781082833333334
355	0.06264188833333333
356	0.13818351666666667
357	0.045209621666666665
358	0.0867904
359	0.08013724333333333
360	0.06559334166666667
361	0.09709002500000001
362	0.07657061999999999
363	0.09570605
364	0.082595905
365	0.06932869
366	0.12885779166666667
367	0.14410291666666666
368	0.12442968333333333
369	0.07150693666666667
370	0.07685674166666666
371	0.10897836666666666
372	0.1167229
373	0.040975903333333334
374	0.09323862166666667
375	0.14332335
376	0.07812876
377	0.13469181666666666
378	0.16715741666666664
379	0.16829263333333333
380	0.12498015
381	0.12586593333333332
382	0.1085272
383	0.11156114
384	0.08376916666666667
385	0.12866945999999999
386	0.11155205
387	0.11107142833333333
388	0.08880503333333334
389	0.17854993333333333
390	0.06538058333333334
391	0.16349682166666665
392	0.18822165000000002
393	0.10169397833333334
394	0.21169383333333333
395	0.15545478333333332
396	0.04368698666666667
397	0.14619109
398	0.11467129
399	0.17883061666666666
400	0.11633699166666667
401	0.12144622166666667
402	0.128751655
403	0.13852029000000002
404	0.15192891666666666
405	0.14295578333333334
406	0.13622593833333332
407	0.15806250833333332
408	0.08964898333333333
409	0.14619362333333333
410	0.22396063333333335
411	0.116009295
412	0.23353031666666668
413	0.160627445
414	0.12912201666666667
415	0.08963669333333334
416	0.22692271666666666
417	0.15445361666666665
418	0.13170586
419	0.16702535
420	0.13172856
421	0.11737936666666667
422	0.07551883666666666
423	0.023826299999999998
424	0.03715514166666667
425	0.04027650333333333
426	0.06754493666666667
427	0.021271476666666667
428	0.01575991666666667

==> lossreg.dat <==
0	0.6835366648210937
1	0.6835366648209827
2	0.6835366648141239
3	0.6835366647427543
4	0.6835366643861933
5	0.6835366631810781
6	0.6835366599789463
7	0.68353665274641
8	0.6835366382129888
9	0.683536611471498
10	0.6835365655357107
11	0.6835364908598518
12	0.6835363748243084
13	0.6835362011917835
14	0.6835359495379583
15	0.6835355946605711
16	0.6835351059706672
17	0.683534446869622
18	0.6835335741153923
19	0.6835324371813033
20	0.6835309776105369
21	0.6835291283693462
22	0.6835268132018828
23	0.6835239459893906
24	0.6835204301163842
25	0.6835161578463038
26	0.6835110097090097
27	0.6835048539023536
28	0.683497545709947
29	0.6834889269371215
30	0.6834788253669641
31	0.6834670542381932
32	0.6834534117465317
33	0.6834376805711225
34	0.6834196274274251
35	0.6833990026479303
36	0.6833755397919238
37	0.6833489552854333
38	0.6833189480923963
39	0.6832851994179885
40	0.6832473724449634
41	0.6832051121037619
42	0.683158044877063
43	0.6831057786393615
44	0.6830479025320744
45	0.6829839868745994
46	0.6829135831116646
47	0.682836223797239
48	0.6827514226151913
49	0.6826586744368196
50	0.6825574554152974
51	0.6824472231170184
52	0.682327416689754
53	0.6821974570674739
54	0.6820567472116185
55	0.6819046723885508
56	0.681740600482861
57	0.6815638823461345
58	0.6813738521807483
59	0.681169827958201
60	0.6809511118714375
61	0.6807169908205768
62	0.6804667369314085
63	0.6801996081059755
64	0.6799148486045222
65	0.6796116896580418
66	0.67928935011062
67	0.6789470370907366
68	0.678583946710646
69	0.6781992647929294
70	0.6777921676232741
71	0.6773618227285114
72	0.6769073896789072
73	0.6764280209136814
74	0.6759228625886995
75	0.6753910554452607
76	0.674831735698881
77	0.6742440359469523
78	0.6736270860941364
79	0.6729800142943372
80	0.6723019479080775
81	0.6715920144740913
82	0.6708493426939315
83	0.670073063428377
84	0.6692623107044199
85	0.6684162227315948
86	0.6675339429264148
87	0.6666146209436632
88	0.6656574137132938
89	0.6646614864816808
90	0.6636260138559641
91	0.6625501808502287
92	0.6614331839322627
93	0.6602742320696351
94	0.6590725477738404
95	0.6578273681412586
96	0.6565379458896871
97	0.6552035503892025
98	0.6538234686861247
99	0.652397006518854
100	0.6509234893243732
101	0.6494022632342062
102	0.647832696058645
103	0.6462141782580619
104	0.6445461239001447
105	0.6428279716019014
106	0.6410591854552995
107	0.6392392559354197
108	0.6373677007900237
109	0.6354440659094512
110	0.6334679261757816
111	0.6314388862902167
112	0.6293565815776602
113	0.6272206787674913
114	0.625030876749555
115	0.6227869073044102
116	0.6204885358069038
117	0.6181355619021642
118	0.615727820153132
119	0.613265180658768
120	0.610747549642114
121	0.6081748700074017
122	0.6055471218654337
123	0.6028643230264963
124	0.6001265294600816
125	0.5973338357207371
126	0.5944863753393845
127	0.5915843211794825
128	0.5886278857574381
129	0.5856173215267089
130	0.5825529211250593
131	0.5794350175844796
132	0.5762639845032995
133	0.5730402361800679
134	0.5697642277088004
135	0.5664364550352329
136	0.5630574549737539
137	0.55962780518472
138	0.556148124111898
139	0.5526190708798138
140	0.5490413451508147
141	0.5454156869417006
142	0.5417428763998065
143	0.5380237335384579
144	0.534259117931756
145	0.5304499283686902
146	0.5265971024666076
147	0.5227016162441067
148	0.518764483653463
149	0.5147867560727245
150	0.5107695217576634
151	0.5067139052537921
152	0.5026210667687021
153	0.4984922015050126
154	0.4943285389542651
155	0.49013134215210874
156	0.4859019068952062
157	0.48164156092026666
158	0.4773516630457044
159	0.4730336022764263
160	0.46868879687228726
161	0.46431869338080833
162	0.45992476563477513
163	0.4555085137153647
164	0.4510714628814947
165	0.44661516246612476
166	0.44214118474026476
167	0.43765112374548676
168	0.43314659409577216
169	0.4286292297495484
170	0.4241006827528271
171	0.4195626219543518
172	0.4150167316937503
173	0.41046471046363764
174	0.40590826954674886
175	0.401349131629116
176	0.3967890293904113
177	0.3922297040725444
178	0.3876729040276896
179	0.38312038324689257
180	0.3785738998704964
181	0.37403521468158396
182	0.36950608958373476
183	0.3649882860643434
184	0.360483563644854
185	0.3559936783192301
186	0.3515203809820069
187	0.34706541584736006
188	0.3426305188605563
189	0.3382174161032332
190	0.3338278221939952
191	0.32946343868572847
192	0.3251259524612131
193	0.3208170341285099
194	0.3165383364176171
195	0.3122914925800251
196	0.30807811479267255
197	0.30389979256791233
198	0.2997580911710964
199	0.2956545500473331
200	0.29159068125913845
201	0.2875679679364993
202	0.28358786274108216
203	0.2796517863462029
204	0.27576112593421986
205	0.27191723371304843
206	0.26812142545340234
207	0.264374979048543
208	0.26067913309814306
209	0.2570350855179442
210	0.25344399217701263
211	0.2499069655640931
212	0.24642507348491027
213	0.2429993377920685
214	0.2396307331491052
215	0.2363201858305779
216	0.23306857255969615
217	0.22987671938521648
218	0.22674540059926085
219	0.22367533769767722
220	0.22066719838461357
221	0.2177215956228331
222	0.21483908673151508
223	0.21202017253294803
224	0.20926529654988646
225	0.20657484425491224
226	0.20394914237352713
227	0.2013884582422485
228	0.1988929992235129
229	0.19646291217847112
230	0.1940982829993907
231	0.19179913620296962
232	0.18956543458583686
233	0.1873970789437529
234	0.18529390785570787
235	0.1832556975341284
236	0.18128216174257905
237	0.1793729517820133
238	0.17752765654682823
239	0.17574580265166095
240	0.17402685463028722
241	0.1723702152072477
242	0.1707752256435342
243	0.16924116615702478
244	0.16776725641860257
245	0.166352656124775
246	0.16499646564756465
247	0.16369772676229677
248	0.16245542345398722
249	0.16126848280297001
250	0.16013577595001327
251	0.15905611914166973
252	0.15802827485608195
253	0.15705095300966154
254	0.15612281224453572
255	0.1552424612974932
256	0.15440846044998868
257	0.15361932305946913
258	0.15287351717182962
259	0.15216946721504176
260	0.1515055557732794
261	0.15088012544188278
262	0.15029148076188936
263	0.14973789023430872
264	0.1492175884133673
265	0.1487287780776143
266	0.14826963247850533
267	0.1478382976656747
268	0.1474328948872483
269	0.14705152306459301
270	0.1466922613402517
271	0.14635317169747286
272	0.1460323016499132
273	0.14572768700026306
274	0.1454373546655774
275	0.14515932556794842
276	0.1448916175884023
277	0.1446322485817746
278	0.14437923945060338
279	0.1441306172759369
280	0.14388441850165923
281	0.1436386921709556
282	0.1433915032111941
283	0.14314093576503528
284	0.14288509656379067
285	0.14262211834146687
286	0.1423501632840669
287	0.142067426512557
288	0.1417721395944398
289	0.1414625740812483
290	0.1411370450673417
291	0.1407939147652144
292	0.14043159609529998
293	0.14004855628293744
294	0.13964332045962924
295	0.13921447526367392
296	0.13876067243394918
297	0.13828063239388944
298	0.1377731478171882
299	0.1372370871728379
300	0.13667139824152064
301	0.1360751115979213
302	0.13544734405398917
303	0.1347873020549344
304	0.13409428502204723
305	0.13336768863730986
306	0.13260700805939796
307	0.13181184106715027
308	0.1309818911206151
309	0.13011697033447267
310	0.12921700235334588
311	0.1282820251224337
312	0.12731219354562318
313	0.12630778202099013
314	0.12526918684553157
315	0.12419692848139907
316	0.12309165367146879
317	0.12195413739762562
318	0.12078528467101823
319	0.11958613214229108
320	0.11835784952480144
321	0.11710174081862879
322	0.11581924532306975
323	0.11451193842909224
324	0.11318153218009575
325	0.11182987558625546
326	0.11045895468488998
327	0.10907089233105016
328	0.10766794770900678
329	0.1062525155477545
330	0.10482712503160774
331	0.10339443839076812
332	0.10195724915657256
333	0.1005184800711334
334	0.09908118063153215
335	0.0976485242629963
336	0.09622380509280792
337	0.09481043432454617
338	0.093411936184981
339	0.09203194343509158
340	0.09067419242457508
341	0.08934251767711321
342	0.088040845985762
343	0.0867731900035722
344	0.08554364131085213
345	0.08435636294258875
346	0.08321558135374407
347	0.08212557780952356
348	0.08109067917668544
349	0.08011524809809889
350	0.07920367253236127
351	0.07836035463528224
352	0.07758969896464696
353	0.07689609998830638
354	0.07628392887024238
355	0.0757575195169864
356	0.07532115386085825
357	0.07497904635808372
358	0.07473532767405122
359	0.07459402754240618
360	0.0745590567629677
361	0.07463418832380175
362	0.07482303761414077
363	0.07512904171098289
364	0.0755554377090164
365	0.07610524006965425
366	0.07678121696177986
367	0.07758586556805658
368	0.07852138633235772
369	0.07958965611261992
370	0.08079220022092959
371	0.08213016331525869
372	0.0836042791146554
373	0.0852148389139018
374	0.08696165885727969
375	0.08884404595154938
376	0.09086076277880584
377	0.0930099908853379
378	0.09528929280499487
379	0.09769557269671059
380	0.1002250355477543
381	0.10287314492531441
382	0.10563457923037167
383	0.10850318642634993
384	0.1114719372003663
385	0.11453287653309308
386	0.1176770736231163
387	0.12089457015146654
388	0.12417432682788676
389	0.12750416819587262
390	0.13087072564896407
391	0.13425937862554638
392	0.13765419393873235
393	0.14103786320221734
394	0.14439163831459045
395	0.1476952649532166
396	0.15092691404540237
397	0.15406311116636862
398	0.1570786638269681
399	0.1599465866029448
400	0.16263802406548966
401	0.1651221714617066
402	0.16736619311292888
403	0.16933513846494752
404	0.17099185576400378
405	0.17229690329829173
406	0.17320845815585817
407	0.17368222246115583
408	0.17367132703636234
409	0.1731262324256193
410	0.17199462725126868
411	0.1702213238393313
412	0.16774815106079477
413	0.16451384434460015
414	0.16045393280093667
415	0.15550062340664117
416	0.1495826821915387
417	0.14262531237979492
418	0.1345500294176134
419	0.12527453284839685
420	0.11471257495488207
421	0.10277382613141417
422	0.08936373691541921
423	0.07438339662032267
424	0.05772938851125109
425	0.03929364146371772
426	0.01896327804026332
427	-0.0033795410790673497
428	-0.02785777637153042


==> malldist.dat <==
c	n
0	257
1	5
2	14
3	51
4	36
5	26
6	6
7	12
8	36
9	257
10	28
11	45
12	16
13	82
14	19
15	8
16	1026
17	6
18	10
19	1048
20	5
21	98
22	5
23	251
24	570
25	323
26	8
27	52
28	193
29	6
30	18
31	295
32	44
33	9
34	28
35	5
36	11
37	28
38	9
39	35
40	63
41	6
42	8
43	9
44	17
45	5
46	5
47	110
48	297
49	631
50	20
51	5
52	41
53	8
54	207
55	6
56	34
57	50
58	18
59	5
60	319
61	208
62	5
63	9
64	10
65	5736
66	199
67	9
68	238
69	135
70	7
71	50
72	40
73	18
74	9
75	17
76	11
77	111
78	33
79	31
80	17
81	21
82	26
83	177

==> wmc.dat <==
x	y
0	0.00097073027
1	0.0015249522
2	0.0012154367
3 0.0010511
4 0.0009859498
5 0.0011897853
6 0.00063946354
7 0.0008270772
8 0.0009541575
9 0.0010908642
10 0.0005764102
11 0.0007278824
12 0.00095343345
13 0.0010615027
14 0.00081494247
15 0.00059092056
16 0.0012187109
17 0.00071196846
18 0.00084548537
19 0.0012417389
20 0.0012062252
21 0.00082444516
22 0.0013801614
23 0.0011509545
24 0.0011105656
25 0.0010156904
26 0.0013117406
27 0.0012745283
28 0.00069824734
29 0.001297182
30 0.0011411064
31 0.0014010071
32 0.0013173003
33 0.0014925469
34 0.0010193125
35 0.0009843077
36 0.0016556364
37 0.0011843516
38 0.001348252
39 0.0014537924
40 0.00096304616
41 0.0010444752
42 0.0012442756
43 0.001313222
44 0.0015521783
45 0.0014189327
46 0.0014632668
47 0.0013354677
48 0.0017203349
49 0.0015396066
50 0.0017028837
51 0.0020497534
52 0.002169102
53 0.0022726886
54 0.00182592
55 0.0018870768
56 0.001937986
57 0.0026673763
58 0.0027829767
59 0.0021272022
60 0.002424114
61 0.0027927086
62 0.0025577405
63 0.002096633
64 0.0034459787
65 0.0022860141
66 0.0028737546
67 0.0023611537
68 0.0021881787
69 0.0025196155
70 0.0020040334
71 0.0022623704
72 0.0024333894
73 0.002261585
74 0.0028035021
75 0.002545006
76 0.0027863435
77 0.0032286483
78 0.0033844514
79 0.0040131016
80 0.004220656
81 0.0061294134
82 0.0059449533
83 0.0044952924
84 0.005704799
85 0.0044110883
86 0.004611448
87 0.005663871
88 0.0048249173
89 0.005952487
90 0.0063940445
91 0.0048352075
92 0.0052726744
93 0.0050477153
94 0.005104037
95 0.003877193
96 0.00399225
97 0.004944512
98 0.0085642375
99 0.011110023
100 0.010595937
101 0.009367521
102 0.006567001
103 0.0076399837
104 0.005551108
105 0.0067711016
106 0.008405206
107 0.0061786557
108 0.010211082
109 0.014134589
110 0.0144645125
111 0.016694127
112 0.023171509
113 0.0133446865
114 0.006944879
115 0.0070282263
116 0.0163882
117 0.012649712
118 0.016100276
119 0.013675144
120 0.0062175305
121 0.016184952
122 0.010138733
123 0.016629193
124 0.015227594
125 0.010860564
126 0.01100455
127 0.014268632
128 0.012027257
129 0.020708218
130 0.024948096
131 0.015368327
132 0.011549414
133 0.013114378
134 0.014072824
135 0.0068685655
136 0.018451974
137 0.028651748
138 0.016301198
139 0.010116188
140 0.009992171
141 0.020046642
142 0.014742108
143 0.021561977
144 0.022983275
145 0.0124869095
146 0.011599004
147 0.013844186
148 0.012463722
149 0.01465006
150 0.02243751
151 0.021706996
152 0.01685822
153 0.017451089
154 0.023304543
155 0.022837851
156 0.024291672
157 0.031183556
158 0.020003803
159 0.0309726
160 0.028832503
161 0.031221373
162 0.035505466
163 0.029382456
164 0.074838124
165 0.051042143
166 0.048649833
167 0.04843127
168 0.046843417
169 0.057135396
170 0.048366655
171 0.035116646
172 0.045745865
173 0.05567081
174 0.058249526
175 0.049661014
176 0.04815776
177 0.036934868
178 0.058645837
179 0.06001866
180 0.059358854
181 0.0637157
182 0.092716634
183 0.06374422
184 0.10788945
185 0.08395323
186 0.1145096
187 0.027143262
188 0.06404233
189 0.058482707
190 0.05778521
191 0.08735429
192 0.07508744
193 0.10492197
194 0.1495581
195 0.12209998
196 0.07586739
197 0.13976543
198 0.12845922
199 0.09132633
200 0.15531397
201 0.095168374
202 0.14510767
203 0.16199195
204 0.14090043
205 0.18379709
206 0.14283398
207 0.1732296
208 0.1879326
209 0.15286955
210 0.12255324
211 0.13621557
212 0.19085258
213 0.11444004
214 0.13079777
215 0.20988381
216 0.2260781
217 0.19056489
218 0.1552344
219 0.1752364
220 0.13479656
221 0.11884973
222 0.1657315
223 0.18304387
224 0.1648716
225 0.19750062
226 0.29654616
227 0.20792472
228 0.20927882
229 0.19394699
230 0.18474175
231 0.13612418
232 0.20033309
233 0.2853953
234 0.34702343
235 0.34518135
236 0.3488083
237 0.29448444
238 0.29288834
239 0.19927168
240 0.32275563
241 0.25713587
242 0.23970878
243 0.30577728
244 0.22603971
245 0.31024575
246 0.21888281
247 0.2686215
248 0.20865394
249 0.27020654
250 0.26764882
251 0.32663873
252 0.28859842
253 0.33815575
254 0.22393239
255 0.2999889
256 0.25326812
257 0.33642238
258 0.4185487
259 0.38681018
260 0.30509526
261 0.35837352
262 0.4251865
263 0.4126296
264 0.3575009
265 0.31994802
266 0.4673738
267 0.47085524
268 0.50157976
269 0.33594444
270 0.43212327
271 0.26944602
272 0.45375514
273 0.51289046
274 0.37415057
275 0.47693276
276 0.46579432
277 0.33764166
278 0.36411232
279 0.344782
280 0.4473328
281 0.439941
282 0.37655166
283 0.4993973
284 0.41591334
285 0.46703666
286 0.41004682
287 0.28797317
288 0.34475872
289 0.51643234
290 0.5172657
291 0.49480253
292 0.5687882
293 0.4778663
294 0.5064319
295 0.44971758
296 0.47212952
297 0.53365886
298 0.40529644
299 0.5391075
300 0.48806554
301 0.50922155
302 0.52067727
303 0.60163087
304 0.50364304
305 0.5433552
306 0.64673185
307 0.5181677
308 0.6142684
309 0.6133267
310 0.6523895
311 0.6640483
312 0.67586625
313 0.5534005
314 0.67640424
315 0.54760814
316 0.49065658
317 0.49650407
318 0.56997633
319 0.5482173
320 0.5903752
321 0.5405028
322 0.55962
323 0.51200056
324 0.6609976
325 0.57209325
326 0.62596685
327 0.48179397
328 0.44231763
329 0.50872
330 0.642419
331 0.6540171
332 0.66085535
333 0.5548787
334 0.6773461
335 0.6485258
336 0.6477089
337 0.52434427
338 0.6298384
339 0.53747046
340 0.4268356
341 0.44735357
342 0.53808546
343 0.5082449
344 0.5675098
345 0.7081334
346 0.6994842
347 0.605127
348 0.56990135
349 0.5968405
350 0.62001616
351 0.6019303
352 0.60231465
353 0.5885252
354 0.6718432
355 0.49053603
356 0.65223485
357 0.6145555
358 0.66967046
359 0.5691756
360 0.626584
361 0.625873
362 0.57657707
363 0.6154771
364 0.63048005
365 0.63060445
366 0.5020483
367 0.566596
368 0.55910754
369 0.70180774
370 0.5602226
371 0.5734283
372 0.6273694
373 0.5405685
374 0.5370031
375 0.4962104
376 0.5775914
377 0.59129274
378 0.5513127
379 0.6353575
380 0.63974035
381 0.5363724
382 0.4663552
383 0.43426716
384 0.559505
385 0.5343324
386 0.6759993
387 0.5700614
388 0.56486404
389 0.6325028
390 0.50428617
391 0.48514926
392 0.6381812
393 0.41674003
394 0.4389652
395 0.40435708
396 0.5754101
397 0.5800868
398 0.5370634
399 0.54960155
400 0.56001675
401 0.51762575
402 0.48711285
403 0.5363021
404 0.5507701
405 0.44273823
406 0.3633296
407 0.511695
408 0.4108342
409 0.32056648
410 0.35815704
411 0.48077607
412 0.46152118
413 0.53947955
414 0.58063436
415 0.34413752
416 0.38605368
417 0.378832
418 0.4507341
419 0.620481
420 0.69188094
421 0.7778048
422 0.7611605
423 0.76238847
424 0.84967995
425 0.7730286
426 0.7003227
427 0.8350059
428 0.87211263

==> wmcreg.dat <==
0	-0.0035996267203843857
1	-0.003599626720366037
2	-0.003599626719230647
3	-0.0035996267074101178
4	-0.0035996266483212433
5	-0.0035996264484922614
6	-0.003599625917197029
7	-0.0035996247164202916
8	-0.0035996223019480462
9	-0.00359961785634806
10	-0.0035996102145772575
11	-0.003599597782924856
12	-0.0035995784519728706
13	-0.0035995495042288692
14	-0.003599507517059675
15	-0.0035994482615290435
16	-0.003599366597717214
17	-0.003599256367075619
18	-0.003599110282345953
19	-0.003598919815549207
20	-0.003598675084527225
21	-0.0035983647384967626
22	-0.0035979758430539706
23	-0.003597493765045652
24	-0.0035969020577025783
25	-0.003596182346409544
26	-0.0035953142154667443
27	-0.0035942750961774302
28	-0.0035930401565776324
29	-0.003591582193105062
30	-0.0035898715244860823
31	-0.0035878758881018576
32	-0.0035855603390775093
33	-0.003582887152321226
34	-0.003579815727723868
35	-0.003576302498713656
36	-0.003572300844344962
37	-0.003567761005085167
38	-0.003562630002448829
39	-0.003556851562614201
40	-0.0035503660441432694
41	-0.0035431103699130957
42	-0.0035350179633532207
43	-0.0035260186890712975
44	-0.0035160387979369166
45	-0.003505000876681784
46	-0.0034928238020629993
47	-0.003479422699625159
48	-0.0034647089070863582
49	-0.0034485899423629188
50	-0.003430969476237756
51	-0.0034117473096677976
52	-0.0033908193557166963
53	-0.0033680776260902874
54	-0.0033434102222438004
55	-0.0033167013310217352
56	-0.003287831224783588
57	-0.003256676265961187
58	-0.003223108915986343
59	-0.0031869977485208013
60	-0.0031482074669140487
61	-0.003106598925808473
62	-0.003062029156805606
63	-0.0030143513981017236
64	-0.0029634151279959607
65	-0.0029090661021692497
66	-0.002851146394627871
67	-0.0027894944422011693
68	-0.0027239450924790576
69	-0.002654329655071258
70	-0.00258047595606688
71	-0.0025022083955698296
72	-0.0024193480081827405
73	-0.00233171252630955
74	-0.0022391164461445802
75	-0.002141371096213949
76	-0.0020382847083333737
77	-0.001929662490844907
78	-0.0018153067039938966
79	-0.0016950167373064036
80	-0.0015685891888265434
81	-0.0014358179460726688
82	-0.001296494268570955
83	-0.001150406871824874
84	-0.0009973420125791504
85	-0.0008370835752371112
86	-0.0006694131592909205
87	-0.0004941101676248852
88	-0.00031095189555301874
89	-0.00011971362045315502
90	7.983130813870535e-05
91	0.00028791137810867725
92	0.0005047568241529996
93	0.0007305995371049536
94	0.0009656729733299235
95	0.0012102120643154588
96	0.0014644531265809013
97	0.001728633772028529
98	0.0020029928188554655
99	0.002287770203142743
100	0.0025832068912349333
101	0.0028895447930204184
102	0.0032070266762194346
103	0.0035358960817831638
104	0.003876397240503945
105	0.004228774990932795
106	0.004593274698696713
107	0.004970142177304236
108	0.005359623610523875
109	0.005761965476415595
110	0.006177414473091716
111	0.006606217446278798
112	0.007048621318748017
113	0.00750487302167686
114	0.007975219428000377
115	0.008459907287805487
116	0.008959183165817376
117	0.009473293381021763
118	0.010002483948462221
119	0.010547000523246784
120	0.011107088346792908
121	0.011682992195334842
122	0.012274956330712725
123	0.012883224453456611
124	0.013508039658174778
125	0.0141496443912493
126	0.014808280410837309
127	0.01548418874917052
128	0.016177609677141262
129	0.016888782671156524
130	0.017617946382237598
131	0.0183653386073368
132	0.019131196262837387
133	0.019915755360197927
134	0.020719250983696764
135	0.021541917270226682
136	0.022383987391085033
137	0.02324569353569922
138	0.024127266897221764
139	0.02502893765992445
140	0.025950934988315993
141	0.026893487017901202
142	0.027856820847496883
143	0.028841162533012277
144	0.029846737082598246
145	0.03087376845306375
146	0.031922479547454585
147	0.03299309221368177
148	0.03408582724408615
149	0.03520090437581688
150	0.03633854229190003
151	0.03749895862286878
152	0.03868236994881882
153	0.03988899180175348
154	0.04111903866807473
155	0.04237272399107431
156	0.043650260173273114
157	0.044951858578456905
158	0.046277729533247214
159	0.047628082328047355
160	0.04900312521719785
161	0.050403065418171855
162	0.05182810910963809
163	0.05327846142821796
164	0.054754326463755276
165	0.05625590725292018
166	0.05778340577096136
167	0.05933702292142318
168	0.060916958523632825
169	0.06252341129777378
170	0.06415657884734632
171	0.06581665763882455
172	0.06750384297830869
173	0.0692183289849787
174	0.07096030856114782
175	0.07272997335871223
176	0.07452751374180211
177	0.0763531187454245
178	0.07820697602989879
179	0.08008927183088166
180	0.08200019090477595
181	0.08393991646932075
182	0.08590863013916306
183	0.08790651185620246
184	0.08993373981451225
185	0.09199049037963447
186	0.09407693800204964
187	0.09619325512462307
188	0.0983396120838328
189	0.1005161770045837
190	0.1027231156884173
191	0.10496059149492709
192	0.10722876521619551
193	0.10952779494406228
194	0.11185783593005716
195	0.11421904043780562
196	0.1166115575877471
197	0.11903553319399252
198	0.12149110959315457
199	0.12397842546500626
200	0.126497615644789
201	0.12904881092705178
202	0.13163213786085293
203	0.1342477185362101
204	0.13689567036164618
205	0.1395761058327356
206	0.1422891322915032
207	0.1450348516765989
208	0.14781336026412184
209	0.15062474839901574
210	0.15346910021694637
211	0.1563464933565859
212	0.15925699866224163
213	0.16220067987676368
214	0.16517759332469417
215	0.16818778758561503
216	0.1712313031576751
217	0.17430817211126692
218	0.17741841773287614
219	0.18056205415908488
220	0.18373908600075284
221	0.18694950795744214
222	0.1901933044220825
223	0.19347044907597066
224	0.19678090447417018
225	0.20012462162139144
226	0.2035015395384625
227	0.20691158481950778
228	0.2103546711799571
229	0.21383069899554785
230	0.2173395548324848
231	0.2208811109689246
232	0.22445522490800585
233	0.22806173888261627
234	0.23170047935216775
235	0.23537125649160018
236	0.23907386367290062
237	0.2428080769394363
238	0.2465736544734165
239	0.2503703360567835
240	0.25419784252595967
241	0.25805587522072315
242	0.261944115427732
243	0.26586222381900715
244	0.26980983988589013
245	0.27378658136891776
246	0.27779204368409527
247	0.2818257993461257
248	0.28588739738907254
249	0.2899763627850849
250	0.29409219586173485
251	0.2982343717186442
252	0.30240233964395014
253	0.3065955225313939
254	0.3108133162986615
255	0.3150550893077515
256	0.31932018178810484
257	0.3236079052632901
258	0.32791754198210743
259	0.332248344354908
260	0.3365995343960515
261	0.3409703031733988
262	0.34535981026582707
263	0.3497671832296989
264	0.3541915170753631
265	0.358631873754665
266	0.36308728166066384
267	0.3675567351405489
268	0.3720391940230643
269	0.3765335831614687
270	0.3810387919934408
271	0.3855536741191079
272	0.3900770468984751
273	0.3946076910697558
274	0.39914435038980667
275	0.40368573129826135
276	0.4082305026067692
277	0.41277729521485984
278	0.41732470185397563
279	0.4218712768613484
280	0.42641553598531257
281	0.43095595622373306
282	0.4354909756973404
283	0.44001899355977425
284	0.44453836994604057
285	0.4490474259614201
286	0.4535444437127145
287	0.4580276663837166
288	0.4624952983570365
289	0.46694550538435475
290	0.47137641480714176
291	0.4757861158302168
292	0.4801726598500471
293	0.48453406084052286
294	0.4888682957981443
295	0.4931733052492602
296	0.49744699382165347
297	0.5016872308832587
298	0.5058918512501114
299	0.5100586559666302
300	0.5141854131606598
301	0.5182698589760397
302	0.522309698585512
303	0.526302607286925
304	0.5302462316854841
305	0.5341381909652361
306	0.5379760782526501
307	0.541757462075469
308	0.5454798879201617
309	0.5491408798910085
310	0.5527379424741268
311	0.556268562410156
312	0.5597302106785405
313	0.5631203445972615
314	0.5664364100416561
315	0.5696758437856131
316	0.5728360759693514
317	0.5759145326970581
318	0.5789086387688753
319	0.5818158205505126
320	0.5846335089850099
321	0.5873591427505884
322	0.5899901715686608
323	0.5925240596663057
324	0.594958289397769
325	0.5972903650289281
326	0.5995178166896862
327	0.601638204498502
328	0.603649122863902
329	0.605548204967735
330	0.6073331274348446
331	0.6090016151939919
332	0.6105514465354416
333	0.611980458369703
334	0.6132865516930606
335	0.61446769726476
336	0.6155219415015862
337	0.6164474125949253
338	0.6172423268558047
339	0.6179049952941282
340	0.6184338304366177
341	0.61882735339083
342	0.6190842011593416
343	0.6192031342119177
344	0.6191830443203257
345	0.619022962662501
346	0.6187220682026888
347	0.6182796963531585
348	0.6176953479247542
349	0.6169686983723635
350	0.616099607341968
351	0.615088128526426
352	0.6139345198367918
353	0.6126392538953693
354	0.6112030288592534
355	0.6096267795796733
356	0.6079116891058929
357	0.6060592005403604
358	0.6040710292529239
359	0.6019491754613737
360	0.5996959371867971
361	0.5973139235909626
362	0.5948060687038064
363	0.5921756455496334
364	0.589426280679322
365	0.5865619691180397
366	0.5835870897357607
367	0.5805064210500488
368	0.5773251574693345
369	0.5740489259855677
370	0.570683803325184
371	0.5672363335679931
372	0.5637135462416749
373	0.5601229749033534
374	0.5564726762159209
375	0.5527712495291466
376	0.5490278569759282
377	0.5452522440927252
378	0.5414547609744913
379	0.5376463839740522
380	0.5338387379564464
381	0.5300441191182328
382	0.5262755183824224
383	0.522546645379836
384	0.5188719530270047
385	0.5152666627130058
386	0.5117467901043851
387	0.5083291715804732
388	0.5050314913105209
389	0.5018723089841357
390	0.49887108820508086
391	0.49604822556361494
392	0.49342508039495936
393	0.49102400524012335
394	0.48886837701801067
395	0.48698262892333144
396	0.4853922830620574
397	0.4841239838366418
398	0.48320553209493067
399	0.4826659200547594
400	0.4825353670179622
401	0.4828453558869823
402	0.4836286704973842
403	0.4849194337797682
404	0.4867531467660937
405	0.48916672845189435
406	0.49219855653152234
407	0.4958885090177061
408	0.5002780067632413
409	0.5054100568955588
410	0.5113292971823027
411	0.5180820413406506
412	0.5257163253080277
413	0.534281954485297
414	0.5438305519728912
415	0.5544156078118219
416	0.5660925292471317
417	0.578918692030217
418	0.5929534927731508
419	0.6082584023763244
420	0.6248970205415132
421	0.6429351313897511
422	0.6624407601997602
423	0.6834842312838729
424	0.7061382270204914
425	0.7304778480579186
426	0.7565806747096842
427	0.7845268295577368
428	0.8143990412819759

